Logic and Branching Automata

In this paper we study the logical aspects of branching automata, as defined by Lodaya and Weil. We first prove that the class of languages of finite N-free posets recognized by branching automata is closed under complementation. Then we define a logic, named P-MSO as it is a extension of monadic second-order logic with Presburger arithmetic, and show that it is precisely as expressive as branching automata. As a consequence of the effectiveness of the construction of one formalism from the other, the P-MSO theory of the class of all finite N-free posets is decidable.

==> gmpb.eepic <==
\setlength{\unitlength}{0.00087489in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(3016,1077)(0,-10)
\thicklines
\path(510,150)(960,150)
\path(510,600)(960,600)
\path(1140,600)(1410,375)(1140,150)
\path(1905,150)(1635,375)(1905,600)
\path(2085,600)(2355,375)(2085,150)
\path(2580,870)(2850,645)(2580,420)
\path(510,555)(1005,195)
\path(510,195)(960,555)
\thinlines
\dashline{60.000}(1185,60)(1185,735)(960,735)
	(960,60)(1185,60)
\dashline{60.000}(2085,60)(2085,735)(1860,735)
	(1860,60)(2085,60)
\dashline{60.000}(555,60)(555,735)(330,735)
	(330,60)(555,60)
\dashline{60.000}(2625,1050)(2625,15)(285,15)
	(285,1050)(2625,1050)
\put(375,555){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}a}}}}
\put(375,105){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}b}}}}
\put(1005,555){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}c}}}}
\put(1005,105){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}d}}}}
\put(1500,330){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}e}}}}
\put(1950,510){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}f}}}}
\put(1950,60){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}g}}}}
\put(2445,330){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}h}}}}
\put(2445,825){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}i}}}}
\put(2940,600){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}j}}}}
\put(15,870){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}$G_1$}}}}
\put(330,780){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}$G_2$}}}}
\put(960,780){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}$G_3$}}}}
\put(1860,780){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}$G_4$}}}}
\end{picture}
}


==> p-mso-version-longue-md5.txt <==
:md5 of pict:1:556FE356CBE016FDC995A0411A283EDB:
:md5 of pict:2:D6A8F4600914F65958937D8DBC8E1534:
:md5 of pict:3:DC15C48290638F81ADB68F59AA93B14B:
:md5 of pict:4:69F3E8B27C96279AD3F53238ED51FB65:
:md5 of pict:5:AA9E84EB531F2A82B5224F8398FCE1DA:

